Toward a Flexible Framework for Linear Representation Hypothesis Using Maximum Likelihood Estimation

Linear representation hypothesis posits that high-level concepts are encoded as linear directions in the representation spaces of LLMs. Park et al. (2024) formalize this notion by unifying multiple interpretations of linear representation, such as 1-dimensional subspace representation and interventions, using a causal inner product. However, their framework relies on single-token counterfactual pairs and cannot handle ambiguous contrasting pairs, limiting its applicability to complex or context-dependent concepts. We introduce a new notion of binary concepts as unit vectors in a canonical representation space, and utilize LLMs' (neural) activation differences along with maximum likelihood estimation (MLE) to compute concept directions (i.e., steering vectors). Our method, Sum of Activation-base Normalized Difference (SAND), formalizes the use of activation differences modeled as samples from a von Mises-Fisher (vMF) distribution, providing a principled approach to derive concept directions. We extend the applicability of Park et al. (2024) by eliminating the dependency on unembedding representations and single-token pairs. Through experiments with LLaMA models across diverse concepts and benchmarks, we demonstrate that our lightweight approach offers greater flexibility, superior performance in activation engineering tasks like monitoring and manipulation.

==> supp/truthfulness/6_qa_primers/Llama-2-13b-chat-hf-cos_sim.csv <==
Layer,SAND-w vs. PCA,SAND-w vs. SAND-e,SAND-e vs. MD
0,nan,nan,nan
1,0.6763668,0.99915534,0.92223805
2,0.6762601,0.9996158,0.91461366
3,-0.3012954,0.99930066,0.88277215
4,-0.07015729,0.9989565,0.899673
5,0.046171427,0.99800617,0.79650426
6,-0.13542986,0.99979216,0.77145624
7,-0.37624538,0.9988485,0.7699256
8,-0.41094673,0.9980025,0.76429945
9,-0.4303317,0.99876046,0.76671857
10,-0.4054562,0.9994315,0.75925386
11,0.33203375,0.99924606,0.76198804
12,-0.2118522,0.9995642,0.82498264
13,0.2177726,0.9997387,0.9136708
14,-0.94354105,0.9997608,0.97111434
15,0.95684046,0.999957,0.9824663
16,0.957277,0.9999893,0.9838621
17,0.948466,0.9999774,0.98617154
18,0.9452612,0.9999832,0.9866207
19,0.9462399,0.9999862,0.98620284
20,-0.9510839,0.999963,0.9867976
21,-0.96045697,0.9997631,0.987289
22,-0.9616114,0.99974155,0.9870262
23,-0.9643122,0.9998531,0.98839176
24,-0.9642496,0.99985915,0.98810524
25,-0.96555424,0.9998845,0.9883616
26,0.9646352,0.99989134,0.98789525
27,0.9668338,0.99981564,0.9885822
28,0.9609986,0.9999624,0.9876172
29,-0.9592724,0.9999334,0.9869306
30,-0.9593694,0.9999628,0.98700243
31,-0.9575248,0.999966,0.9869795
32,0.9577657,0.9999616,0.9866887
33,0.95685965,0.9999564,0.9861955
34,0.9558503,0.9999771,0.98568636
35,0.9563926,0.999989,0.985382
36,0.9576554,0.9999839,0.98552966
37,0.9564305,0.9999851,0.98508817
38,0.9555656,0.9999932,0.98478824
39,0.95808965,0.9999118,0.9843518


==> supp/truthfulness/6_qa_primers/Llama-2-7b-chat-hf-cos_sim.csv <==
Layer,SAND-w vs. PCA,SAND-w vs. SAND-e,SAND-e vs. MD
0,nan,nan,nan
1,0.1136685,0.99932057,0.86575955
2,0.53982556,0.9996548,0.9351212
3,0.4713483,0.99947864,0.87872744
4,-0.26951706,0.99937016,0.79936016
5,-0.18450904,0.99978995,0.8196049
6,0.11860871,0.9997893,0.8185643
7,-0.38519585,0.99981624,0.7709189
8,-0.4264568,0.9997629,0.7275272
9,-0.37269402,0.9997502,0.6842798
10,-0.37101758,0.99998397,0.72617596
11,-0.44517136,0.9999826,0.796478
12,-0.3879702,0.999968,0.8071234
13,-0.39426827,0.9999533,0.9071137
14,0.961143,0.9999869,0.9866326
15,0.9799473,0.9999928,0.99522287
16,0.9793618,0.99999315,0.99546003
17,0.9709776,0.9999902,0.99371463
18,0.97012484,0.9999926,0.99322724
19,0.9702532,0.99999404,0.9931105
20,0.97320807,0.9999761,0.9931847
21,0.9814448,0.9999139,0.9951001
22,-0.9814007,0.999955,0.99476045
23,0.9800617,0.9999859,0.9945591
24,0.97653306,0.9999906,0.9935517
25,0.9770572,0.99999017,0.9934659
26,0.976069,0.9999883,0.9930997
27,-0.9762137,0.99999356,0.99338263
28,-0.9764354,0.99999267,0.99359494
29,0.97532785,0.99998873,0.99330926
30,0.9751069,0.99999356,0.9931427
31,0.974233,0.9999928,0.99279755


==> supp/utility/Llama-2-13b-chat-hf/1000_training_examples/cos_sim.csv <==
Layer,SAND-w vs. PCA,SAND-w vs. SAND-e,SAND-e vs. MD
0,nan,nan,nan
1,-0.55806077,0.9994241,0.97972506
2,-0.5498086,0.99986833,0.9812887
3,-0.42173815,0.99984664,0.9806157
4,-0.42513204,0.9998672,0.9894912
5,0.47689533,0.99990636,0.98245806
6,-0.43383086,0.99992716,0.9877495
7,0.43414998,0.9999273,0.9881144
8,0.40808398,0.9999367,0.9906952
9,0.37480497,0.9999628,0.99423903
10,0.3834498,0.9999446,0.99569494
11,0.3373232,0.99991715,0.9958575
12,0.30891728,0.9999038,0.9973383
13,0.34135038,0.9998803,0.99757504
14,0.39000887,0.99956316,0.99827933
15,0.6410014,0.99992937,0.9976974
16,0.67456335,0.99982685,0.9977069
17,0.83826816,0.9999276,0.9978934
18,0.842252,0.9999247,0.99772835
19,0.8917408,0.9999643,0.9977053
20,0.91712135,0.9999704,0.99750346
21,0.9310007,0.9999732,0.9971011
22,-0.9377582,0.99998546,0.9969744
23,0.9447479,0.99997926,0.9970849
24,0.94480014,0.9999801,0.99694294
25,0.94820863,0.99998343,0.99691486
26,-0.94806075,0.9999897,0.9968581
27,-0.9491081,0.9999887,0.99686354
28,0.95343024,0.9999908,0.996818
29,0.95448494,0.99998975,0.99690133
30,-0.955341,0.99999034,0.9968953
31,0.95756817,0.9999912,0.9969965
32,0.96006244,0.9999914,0.99707854
33,0.9613302,0.9999918,0.9970947
34,0.9616185,0.9999917,0.9971238
35,0.96460676,0.99999166,0.9972865
36,0.9633194,0.99999034,0.99727434
37,0.9617721,0.99999106,0.9972735
38,0.96244293,0.9999898,0.9973995
39,0.9619062,0.9999844,0.99748087


==> supp/utility/Llama-2-13b-chat-hf/100_training_examples/cos_sim.csv <==
Layer,SAND-w vs. PCA,SAND-w vs. SAND-e,SAND-e vs. MD
0,nan,nan,nan
1,-0.75425315,0.9996834,0.9616136
2,-0.6117499,0.99910057,0.94624525
3,-0.59545183,0.99971414,0.89143956
4,-0.6436026,0.99977297,0.94530964
5,0.65386605,0.9998254,0.9337512
6,-0.6104932,0.9998149,0.9565376
7,0.6114423,0.9997169,0.9586068
8,0.5551345,0.9998928,0.9619236
9,0.5117572,0.99980307,0.97036594
10,0.5231615,0.9998864,0.9805511
11,0.4944129,0.9995527,0.9812428
12,0.47213578,0.9997798,0.9879624
13,0.48762774,0.9996798,0.99022114
14,0.52795637,0.9992048,0.99358165
15,0.7176002,0.99988925,0.9949152
16,0.7337635,0.9997694,0.99530303
17,0.8201218,0.9999182,0.9957786
18,0.831445,0.9999031,0.99544024
19,-0.86133003,0.9999406,0.995587
20,0.8798658,0.9999355,0.9954767
21,-0.89834213,0.9999458,0.99509734
22,-0.90634346,0.99996406,0.99484324
23,-0.91204464,0.9999518,0.99473304
24,-0.9133508,0.9999583,0.994445
25,-0.91798925,0.99996847,0.99425745
26,-0.9180889,0.99997985,0.99413913
27,-0.91813135,0.9999746,0.99402285
28,0.9253601,0.9999808,0.9939323
29,-0.92709184,0.9999839,0.9940453
30,-0.9262099,0.9999815,0.9940079
31,0.9286216,0.9999844,0.9939892
32,0.929781,0.9999838,0.99404925
33,0.9313252,0.99998784,0.99412024
34,0.93313694,0.9999886,0.99423003
35,0.93449926,0.99998707,0.9943116
36,0.9306639,0.9999847,0.99421793
37,0.9305464,0.999987,0.9942579
38,-0.9304273,0.9999814,0.994436
39,0.9286529,0.9999738,0.99449253


==> supp/utility/Llama-2-13b-chat-hf/20_training_examples/cos_sim.csv <==
Layer,SAND-w vs. PCA,SAND-w vs. SAND-e,SAND-e vs. MD
0,nan,nan,nan
1,-0.062371016,0.99862987,0.9264274
2,0.060061455,0.9982241,0.9237449
3,-0.0022513866,0.9997756,0.890318
4,-0.085350275,0.9993701,0.92364293
5,0.23377603,0.99966073,0.909178
6,0.18937474,0.99974304,0.9351369
7,0.16886473,0.99921286,0.93161094
8,0.17938697,0.9998277,0.9473236
9,0.13885534,0.9996422,0.96297127
10,0.12563556,0.9998294,0.97305804
11,0.109380126,0.99848455,0.97558594
12,0.16167861,0.9991159,0.9798088
13,0.17035425,0.9988265,0.9795665
14,0.22465909,0.99697185,0.98369944
15,0.5299469,0.9995495,0.98164165
16,0.54496175,0.9992884,0.98363996
17,0.6289021,0.99978524,0.98513556
18,0.6389363,0.99972034,0.98518366
19,0.682827,0.99974185,0.9851207
20,0.71910167,0.999715,0.9840455
21,-0.75881076,0.99981004,0.9823838
22,0.77798134,0.9998475,0.9820162
23,0.7850695,0.99969846,0.98192614
24,0.7862891,0.9998755,0.98088956
25,0.79280746,0.9999146,0.9802524
26,0.79584086,0.99993044,0.9797384
27,-0.7984339,0.999918,0.97885436
28,0.8119431,0.9999168,0.977956
29,0.8156305,0.99994624,0.9784253
30,0.81420255,0.99994045,0.9785955
31,0.82154965,0.99997294,0.97854793
32,0.8284621,0.9999543,0.97877085
33,0.83070654,0.9999535,0.9779311
34,0.8315618,0.9999705,0.9773615
35,0.82967424,0.99996626,0.9773001
36,0.828737,0.99998045,0.9776615
37,0.82273024,0.99997735,0.97798455
38,0.8124481,0.9999156,0.9772626
39,0.8057849,0.9999749,0.97778624


==> supp/utility/Llama-2-13b-chat-hf/50_training_examples/cos_sim.csv <==
Layer,SAND-w vs. PCA,SAND-w vs. SAND-e,SAND-e vs. MD
0,nan,nan,nan
1,-0.75881743,0.9994958,0.95003897
2,-0.6137476,0.99909455,0.9270513
3,-0.18542433,0.9996228,0.8717375
4,-0.627682,0.9996423,0.93440795
5,0.5640652,0.99981624,0.92079103
6,0.61352444,0.9996085,0.9425602
7,0.59656215,0.9995662,0.94814336
8,0.5254929,0.99984187,0.95166564
9,0.46936333,0.9997981,0.9611141
10,0.47428644,0.9998745,0.968756
11,0.4502169,0.9992296,0.9697132
12,0.4752097,0.9996679,0.97986275
13,0.4923671,0.999399,0.9836805
14,0.5516061,0.99873006,0.9896188
15,0.7508145,0.9997921,0.99217296
16,0.7713653,0.99965334,0.99321514
17,0.837613,0.9998871,0.99429995
18,0.8522488,0.9998899,0.99424213
19,-0.8763335,0.99988574,0.9945657
20,0.89240366,0.99989814,0.9947259
21,0.9135142,0.9999338,0.9946195
22,-0.9196067,0.99994713,0.9946934
23,-0.9234719,0.99992967,0.99450624
24,0.9244324,0.9999654,0.9944435
25,0.9282411,0.99997026,0.99445194
26,0.92708486,0.9999777,0.994354
27,-0.92785335,0.9999751,0.99422514
28,0.93326485,0.999974,0.99422055
29,0.9337119,0.9999796,0.9943162
30,-0.9330323,0.9999773,0.99423826
31,0.93455917,0.9999851,0.9941461
32,0.9365366,0.99998367,0.99417293
33,0.93786496,0.99998546,0.99415696
34,0.93884134,0.99998605,0.9941326
35,0.9382764,0.99998844,0.99404347
36,0.93632954,0.99998593,0.99393934
37,0.93502444,0.9999834,0.9939355
38,0.93425494,0.99996716,0.9940459
39,0.93305767,0.9999664,0.9939961


==> supp/utility/Llama-2-7b-chat-hf/1000_training_examples/cos_sim.csv <==
Layer,SAND-w vs. PCA,SAND-w vs. SAND-e,SAND-e vs. MD
0,nan,nan,nan
1,0.75587434,0.9998119,0.97563374
2,0.60262907,0.99993473,0.9754437
3,0.48454654,0.9999544,0.9823154
4,0.5066617,0.999973,0.9851936
5,0.44708586,0.99996716,0.9901339
6,0.32624626,0.99994195,0.9933743
7,0.2518944,0.99997306,0.99383014
8,-0.24991465,0.9999673,0.9952367
9,0.2601915,0.9999735,0.9956878
10,0.3005436,0.9999814,0.99657893
11,0.3465116,0.9999829,0.9961849
12,-0.33451915,0.99996096,0.9961581
13,0.37237442,0.9999604,0.99696827
14,0.51776814,0.9999908,0.9966073
15,0.7256423,0.9999918,0.99665844
16,0.82992744,0.9999936,0.99694455
17,0.8819655,0.99999076,0.99668694
18,0.92379594,0.9999935,0.9966851
19,0.92784226,0.9999895,0.9967451
20,0.929026,0.99997336,0.99650717
21,0.9462845,0.99996847,0.99674785
22,0.95109737,0.999978,0.9968625
23,0.9520429,0.99997014,0.9969961
24,0.9529409,0.99998456,0.99693525
25,0.95392364,0.999991,0.99696815
26,0.9535048,0.9999899,0.9968666
27,0.95563465,0.999993,0.99683917
28,0.95430064,0.99999315,0.9966954
29,0.95090246,0.99999344,0.9963781
30,0.9498639,0.99998987,0.99636936
31,0.94774735,0.999992,0.9962007


==> supp/utility/Llama-2-7b-chat-hf/100_training_examples/cos_sim.csv <==
Layer,SAND-w vs. PCA,SAND-w vs. SAND-e,SAND-e vs. MD
0,nan,nan,nan
1,0.81360286,0.9997735,0.96001804
2,0.6532173,0.99989116,0.9693829
3,0.64415187,0.9999327,0.9749099
4,0.6605947,0.9999687,0.9524578
5,0.5951923,0.99993795,0.966652
6,0.55287594,0.9999338,0.9680204
7,0.47750163,0.9999545,0.936217
8,-0.43553758,0.9999078,0.9468097
9,0.44979405,0.9999502,0.9634984
10,0.457605,0.9999471,0.97930634
11,0.49074984,0.9999539,0.9837993
12,-0.47496772,0.9999203,0.98573476
13,0.54112065,0.9999191,0.99049586
14,0.65171033,0.99994457,0.9916737
15,0.7836305,0.9999697,0.9912551
16,0.8367157,0.9999815,0.9918509
17,0.865247,0.99997616,0.9918389
18,0.9009051,0.9999868,0.9924369
19,0.90267277,0.99998254,0.99270874
20,0.9011421,0.99995905,0.99240315
21,0.91824406,0.99992776,0.99275076
22,0.9231754,0.9999459,0.9929017
23,0.9239206,0.9999653,0.99289614
24,0.9263094,0.9999889,0.992817
25,0.9269869,0.99998903,0.9928143
26,0.9282567,0.9999908,0.99296284
27,0.9317695,0.9999905,0.9930639
28,0.93100595,0.9999913,0.9927999
29,0.92789274,0.9999909,0.99248457
30,0.92650753,0.9999895,0.9924017
31,0.9241842,0.9999901,0.99197257


==> supp/utility/Llama-2-7b-chat-hf/20_training_examples/cos_sim.csv <==
Layer,SAND-w vs. PCA,SAND-w vs. SAND-e,SAND-e vs. MD
0,nan,nan,nan
1,-0.17605603,0.99977744,0.9376184
2,-0.07101333,0.9998068,0.9485358
3,0.030415952,0.9998542,0.9337099
4,0.26774597,0.9999024,0.91532695
5,0.15864938,0.9998414,0.9402466
6,0.12794113,0.9998502,0.9530679
7,0.111014485,0.99982744,0.931057
8,-0.09995043,0.99965906,0.9402485
9,0.11055201,0.9998744,0.9564742
10,0.12893271,0.9999299,0.97209275
11,0.14947373,0.99979687,0.97266364
12,0.16626179,0.9994991,0.97585
13,0.27244043,0.9996523,0.9759407
14,0.4085822,0.9997878,0.9728518
15,0.5785542,0.99988264,0.9630248
16,0.6627257,0.9999501,0.9664003
17,0.7075771,0.9999053,0.964747
18,0.7573238,0.99990255,0.9662879
19,0.763585,0.99986655,0.9657796
20,0.7694147,0.99984753,0.9651274
21,0.7802354,0.99991673,0.95947874
22,0.7995471,0.99992925,0.95999086
23,0.7974358,0.99992484,0.9584413
24,0.80195194,0.99996066,0.95791423
25,0.80525976,0.999952,0.9579607
26,0.8029877,0.99998444,0.95759803
27,0.8093777,0.9999573,0.9584053
28,0.8048281,0.9999787,0.956759
29,0.8002315,0.99997276,0.9555328
30,0.7910011,0.9999795,0.95372933
31,0.7894643,0.99997884,0.95288664


==> supp/utility/Llama-2-7b-chat-hf/50_training_examples/cos_sim.csv <==
Layer,SAND-w vs. PCA,SAND-w vs. SAND-e,SAND-e vs. MD
0,nan,nan,nan
1,0.6837912,0.99984586,0.928589
2,0.60535127,0.99982154,0.94428724
3,0.65816194,0.9999276,0.9485984
4,0.667441,0.9999508,0.94425416
5,0.6147381,0.99993587,0.9562646
6,0.55501556,0.9999231,0.9575805
7,0.48907745,0.9999499,0.9330689
8,0.44024575,0.9998627,0.94881797
9,0.44887328,0.99994,0.96255636
10,0.47017103,0.9999337,0.97504866
11,0.5282595,0.99993247,0.9787961
12,0.5385644,0.99985194,0.98127216
13,0.6261754,0.99988526,0.98642045
14,0.708936,0.9998898,0.9880273
15,0.812459,0.99994415,0.98756635
16,0.85290986,0.99996597,0.9889846
17,0.8718653,0.9999599,0.9893981
18,0.8996491,0.99996996,0.99026906
19,0.90105784,0.999963,0.9908031
20,0.9007541,0.99995536,0.9909009
21,0.9197303,0.9999447,0.99167603
22,0.9225028,0.9999501,0.9916729
23,0.9223101,0.99996996,0.9916895
24,0.9229025,0.9999875,0.9915397
25,0.9217663,0.99998736,0.9912531
26,0.92195,0.99998975,0.9911592
27,0.9253598,0.99998313,0.9913521
28,0.92498046,0.99998957,0.9910987
29,0.9221638,0.99999106,0.9909298
30,0.91935474,0.9999906,0.99082935
31,0.91790986,0.9999901,0.9905513


==> svg-inkscape/arrows_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'arrows_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{710.460625bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79787673)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{arrows_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/cos_sim_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cos_sim_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{708.591083bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61169271)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cos_sim_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/energy_sing_val_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'energy_sing_val_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{424.46125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60509204)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{energy_sing_val_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/hist_sing_val_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hist_sing_val_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{424.558125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51987655)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hist_sing_val_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

